Allotropic Ga$_2$Se$_3$/GaSe nanostructures grown by van der Waals epitaxy: Narrow exciton lines and single-photon emission

The ability to emit narrow exciton lines, preferably with a clearly defined polarization, is one of the key conditions for the use of nanostructures based on III-VI monochalcogenides and other layered crystals in quantum technology to create non-classical light. Currently, the main method of their formation is exfoliation followed by strain and defect engineering. A factor limiting the use of epitaxy is the presence of different phases in the grown films. In this work, we show that control over their formation makes it possible to create structures with the desired properties. We propose Ga$_2$Se$_3$/GaSe nanostructures by van der Waals epitaxy with a high VI/III flux ratio as a source of narrow exciton lines. Actually, these nanostructures are a combination of allotropes: GaSe and Ga$_2$Se$_3$, consisting of the same atoms in different arrangements. The energy position of the narrow lines is determined by the quantum confinement in Ga$_2$Se$_3$ inclusions of different sizes in the GaSe matrix, similar to quantum dots, and their linear polarization is due to the ordering of Ga vacancies in a certain crystalline direction in Ga$_2$Se$_3$. Such nanostructures exhibit single-photon emission with second-order correlation function $g^{(2)}(0)\sim$0.1 at 10 K that makes them promising for quantum technologies.

==> README.txt <==
This is the README file for the LaTeX Article Template for Royal Society of Chemistry Journals.

The zip file contains:

 - rsc-articletemplate.tex (the template with example text)

 - rsc-articletemplate.pdf (an example of the template output PDF)

 - rsc.bib (example bibliography)

 - example1.pdf and example2.pdf (example figures)

 - head_foot (folder containing header and footer images)

 - rsc.bst (the RSC bibliography style file).


The following files need to be in the same folder as rsc-articletemplate.tex for the example template to compile correctly:

 - head_foot

 - example1.pdf

 - example2.pdf

 - rsc.bib

 - rsc.bst.


If you receive an error message from LaTeX that you are missing a necessary package, you need to add the package to your LaTeX installation. Instructions for installing extra packages can be found here: https://en.wikibooks.org/wiki/LaTeX/Installing_Extra_Packages (Please note that this is an external website that is not maintained by the Royal Society of Chemistry).


